Stability of Filters for the Navier-Stokes Equation

Data assimilation methodologies are designed to incorporate noisy observations of a physical system into an underlying model in order to infer the properties of the state of the system. Filters refer to a class of data assimilation algorithms designed to update the estimation of the state in a on-line fashion, as data is acquired sequentially. For linear problems subject to Gaussian noise filtering can be performed exactly using the Kalman filter. For nonlinear systems it can be approximated in a systematic way by particle filters. However in high dimensions these particle filtering methods can break down. Hence, for the large nonlinear systems arising in applications such as weather forecasting, various ad hoc filters are used, mostly based on making Gaussian approximations. The purpose of this work is to study the properties of these ad hoc filters, working in the context of the 2D incompressible Navier-Stokes equation. By working in this infinite dimensional setting we provide an analysis which is useful for understanding high dimensional filtering, and is robust to mesh-refinement. We describe theoretical results showing that, in the small observational noise limit, the filters can be tuned to accurately track the signal itself (filter stability), provided the system is observed in a sufficiently large low dimensional space; roughly speaking this space should be large enough to contain the unstable modes of the linearized dynamics. Numerical results are given which illustrate the theory. In a simplified scenario we also derive, and study numerically, a stochastic PDE which determines filter stability in the limit of frequent observations, subject to large observational noise. The positive results herein concerning filter stability complement recent numerical studies which demonstrate that the ad hoc filters perform poorly in reproducing statistical variation about the true signal.

==> jphysicsB.txt <==
% BibTeX standard bibliography style `jphysicsB' (one of the harvard family)
	% version 0.99a for BibTeX versions 0.99a or later, LaTeX version 2.09.
	% Copyright (C) 1991, all rights reserved.
	% Copying of this file is authorized only if either
	% (1) you make absolutely no changes to your copy, including name, or
	% (2) if you do make changes, you name it something other than
	% btxbst.doc, plain.bst, unsrt.bst, alpha.bst, abbrv.bst, agsm.bst,
        % dcu.bst, kluwer.bst or jphysicsB.bst.
	% This restriction helps ensure that all standard styles are identical.
	% The file harvard.tex has the documentation for this style.

% ACKNOWLEDGEMENT:
%   This document is a modified version of alpha.bst to which it owes much of
%   its functionality.

% AUTHOR
%   Peter Williams, Key Centre for Design Quality, Sydney University
%   e-mail: peterw@archsci.arch.su.oz.au

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    URL
    volume
    year
  }
  { field.used etal.allowed etal.required} %%%XXX change
  { extra.label sort.label list.year }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t f }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { " " * write$ }
    { output.state after.block =
	{ add.period$ write$
	  newline$
	  "\newblock " write$
	}
	{ output.state before.all =
	    'write$
	    { add.period$ " " * write$ }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {item.check}
{ 't :=
  empty$
    { "empty " t * " in " * cite$ * warning$ }
    { skip$ }
  if$
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {embolden}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}

FUNCTION {quote}
{ duplicate$ empty$
    { pop$ "" }
    { "`" swap$ * "'" * }
  if$
}

FUNCTION {write.url}
{ URL empty$
    { skip$ }
    { "\newline\harvardurl{" URL * "}" * write$ newline$ }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  'f :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr f format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { "{vv~}{ll}{, jj}{ f{~}}" author format.names }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { "{vv~}{ll}{, jj}{ f{~}}" editor format.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.editors.reverse}
{ editor empty$
    { "" }
    { "{f~}{vv~}{ll}{, jj}" editor format.names
      editor num.names$ #1 >
	{ ", eds" * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
	{ t #1 #2 substring$ "--" = not
	    { "--" *
	      t #2 global.max$ substring$ 't :=
	    }
	    {   { t #1 #1 substring$ "-" = }
		{ "-" *
		  t #2 global.max$ substring$ 't :=
		}
	      while$
	    }
	  if$
	}
	{ t #1 #1 substring$ *
	  t #2 global.max$ substring$ 't :=
	}
      if$
    }
  while$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
	'skip$
	{ " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
	{ series field.or.null }
	{ output.state mid.sentence =
	    { "number" }
	    { "Number" }
	  if$
	  number tie.or.space.connect
	  series empty$
	    { "there's a number but no series in " cite$ * warning$ }
	    { " {\em in} " * series quote * }
	  if$
	}
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
	{ edition "l" change.case$ " edn" * }
	{ edition "t" change.case$ " edn" * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
	{ #1 'multiresult := }
	{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ "pp.~" pages n.dashify * }
	{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume embolden field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
	{ "there's a number but no volume in " cite$ * warning$ }
	'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
	{ pop$ format.pages }
	{ ",~" * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
	{ "chapter" }
	{ type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
	'skip$
	{ ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
	{ "{\em in} " booktitle quote * }
	{ "{\em in} " format.editors.reverse * ", " * booktitle quote * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
	{ "need key or journal for " cite$ * " to crossref " * crossref *
	  warning$
	  ""
	}
	{ "in {\em " journal * "\/} \cite{" * crossref * "}" *}
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
 
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ series empty$
	    { "need editor, key, or series for " cite$ * " to crossref " *
	      crossref * warning$
	      "" *
	    }
	    { "{\em " * series * "\/} \cite{" * crossref * "}" *}
	  if$
	}
	{ " \citeasnoun{" * crossref * "}" * }
      if$
    }
    { " \citeasnoun{" * crossref * "}" * }
  if$
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ booktitle empty$
	    { "need editor, key, or booktitle for " cite$ * " to crossref " *
	      crossref * warning$
	      ""
	    }
	    { "in {\em " booktitle * "\/}" * " \cite{" * crossref * "}" *}
	  if$
	}
	{ "{\em in} \citeasnoun{" crossref * "}" * }
      if$
    }
    { "{\em in} \citeasnoun{" crossref * "}" * }
  if$
  
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

INTEGERS { ind tsslen }

STRINGS { tss ret rss istr }

FUNCTION {replace.substring}{
  'rss :=
  'tss :=
  'istr :=
  "" 'ret :=
  tss text.length$ 'tsslen :=
  #1 'ind :=
    { istr ind tsslen substring$ "" = not }
    { istr ind tsslen substring$ tss =
        { ret rss * 'ret :=
          ind tsslen + 'ind :=
        }
        { ret istr ind #1 substring$ * 'ret :=
          ind #1 + 'ind :=
        }
      if$
    }
  while$
  ret
}

FUNCTION {format.lab.names.abbr}
{ 's :=
  s num.names$ 'numnames :=
  numnames #1 >
    { numnames #2 >
	{ s #1 "{vv~}{ll}" format.name$ " et~al." * }
	{ s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { s #1 "{vv~}{ll}" format.name$ " et~al." * }
	    { s #1 "{vv~}{ll}" format.name$ " \harvardand\ " *
              s #2 "{vv~}{ll}" format.name$ * 
            }
          if$
        }
      if$
    }
    { s #1 "{vv~}{ll}" format.name$ }
  if$
}

FUNCTION {format.lab.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { t "others" =
		{ " et~al." * }
		{ " \harvardand\ " * t * }
	      if$
	    }
	  if$
	}
	't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

INTEGERS { author.field editor.field organization.field title.field key.field }

FUNCTION {init.field.constants}
{ #0 'author.field :=
  #1 'editor.field :=
  #2 'organization.field :=
  #3 'title.field :=
  #4 'key.field :=
}

FUNCTION {make.list.label}
{ author.field field.used =
    { format.authors }
    { editor.field field.used =
        { format.editors }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.full.label}
{ author.field field.used =
    { author format.lab.names.full }
    { editor.field field.used =
        { editor format.lab.names.full }
        { organization.field field.used =
            { "The " #4 organization chop.word #3 text.prefix$ }
            { title.field field.used =
                { format.btitle }
                { key.field field.used =
                    { key #3 text.prefix$ }
                    { "Internal error :001 on " cite$ * " label" * warning$ }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION {make.abbr.label} %%%XXX change
{
  etal.allowed
    { author.field field.used =
        { author format.lab.names.abbr }
        { editor.field field.used =
            { editor format.lab.names.abbr }
            { organization.field field.used =
                { "The " #4 organization chop.word #3 text.prefix$ }
                { title.field field.used =
                    { format.btitle }
                    { key.field field.used =
                        { key #3 text.prefix$ }
                        {"Internal error :001 on " cite$ * " label" * warning$ }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
    { make.full.label }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\harvarditem{" write$
  make.abbr.label write$
  "}{" write$
  list.year write$
  "}{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {list.label.output}
{ make.list.label " " * write$
}

FUNCTION {article}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  crossref missing$
    { journal emphasize "journal" duplicate$ item.check
      " " * format.vol.num.pages * output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {book}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {booklet}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title quote "title" output.check }
  if$
  howpublished output
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inbook}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author empty$
    { editor "author and editor" item.check }
    { crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull
      format.edition output
    }
  if$
  format.chapter.pages "chapter and pages" output.check
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {incollection}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.edition output
      format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.chapter.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {inproceedings}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      address empty$
	{ organization output
	  publisher output
	}
	{ organization output
	  publisher output
          address output.nonnull
 	}
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.btitle "title" output.check }
  if$
  format.edition output
  author empty$
    { organization empty$
	{ address output }
	'skip$
      if$
    }
    { organization output
      address output
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {mastersthesis}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {misc}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  title.field field.used =
    { skip$ }
    { format.title quote output }
  if$
  howpublished output
  new.block
  note output
  fin.entry
  write.url
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { title "title" output.check }
  if$
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {proceedings}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
	{ skip$ }
	{ organization output
	}
      if$
      publisher output
    }
    { editor empty$
	'skip$
	{ organization output }
      if$
      publisher output
      address output.nonnull
    }
  if$
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {techreport}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  new.block
  note output
  fin.entry
  write.url
}

FUNCTION {unpublished}
{ output.bibitem
  list.label.output
  " " list.year * output.nonnull
  author "author" item.check
  title.field field.used =
    { skip$ }
    { format.title "title" output.check }
  if$
  new.block
  note "note" output.check
  fin.entry
  write.url
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

EXECUTE {init.field.constants}

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

FUNCTION {sortify.names}
{ " \harvardand\ " " " replace.substring
  " et~al." " zzz" replace.substring
  sortify
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
	{ title.field 'field.used := }
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
	{ key empty$
	    { title.field 'field.used := }
	    { key.field 'field.used := }
	  if$
  	}
	{ editor.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { author.field 'field.used := }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
	{ organization empty$
	    { title.field 'field.used := }
	    { organization.field 'field.used := }
	  if$
	}
	{ key.field 'field.used := }
      if$
    }
    { editor.field 'field.used := }
  if$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {calc.label} %%%XXX change
{ make.abbr.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  year field.or.null purify$ #-1 #4 substring$ sortify
  *
  'sort.label :=
}

FUNCTION {preliminaries} %%%XXX change
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
	'editor.key.organization.label
	{ type$ "manual" =
	    'author.key.organization.label
	    'author.key.label
	  if$
	}
      if$
    }
  if$
  author.field field.used = %%%XXX change
    {
      author num.names$ #2 >
        { #1 }
        { #0 }
      if$
      'etal.required :=
    }
    {
      editor.field field.used = 
        {
          editor num.names$ #2 >
            { #1 }
            { #0 }
          if$
        }
        { #0 }
      if$
      'etal.required :=
    }
  if$
  #1 'etal.allowed :=
}

FUNCTION {first.presort}
{ calc.label
  sort.label
  title.field field.used =
    { skip$ }
    { "    "
      *
      make.list.label sortify.names
      *
      "    "
      *
      title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {preliminaries}

ITERATE {first.presort}

SORT

STRINGS { last.sort.label next.extra last.full.label}

INTEGERS { last.extra.num last.etal.allowed}

FUNCTION {initialize.confusion}
{ #0 int.to.chr$ 'last.sort.label :=
  #0 int.to.chr$ 'last.full.label :=
  #1 'last.etal.allowed :=
}

FUNCTION {confusion.pass}
{ last.sort.label sort.label =
    { last.etal.allowed 
        { last.full.label make.full.label sortify.names =
            { skip$ }
            { #0 'etal.allowed :=
              #0 'last.etal.allowed :=
            }
          if$
        }
        { #0 'etal.allowed := }
      if$
    }
    { sort.label 'last.sort.label :=
      make.full.label sortify.names 'last.full.label :=
      #1 'last.etal.allowed :=
    }
  if$
}

EXECUTE {initialize.confusion}

ITERATE {confusion.pass}

EXECUTE {initialize.confusion}

REVERSE {confusion.pass}

FUNCTION {initialize.last.extra.num}
{ #0 int.to.chr$ 'last.sort.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.sort.label sort.label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      sort.label 'last.sort.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  year empty$
    { "n.d." extra.label emphasize * 'list.year := }
    { year extra.label emphasize * 'list.year := }
  if$
  extra.label 'next.extra :=
}

ITERATE {first.presort}

SORT

EXECUTE {initialize.last.extra.num}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {second.presort}
{ make.list.label
  title.field field.used =
    { sort.format.title }
    { sortify.names }
  if$
  "    "
  *
  list.year field.or.null sortify
  *
  "    "
  *
  title.field field.used =
    { skip$ }
    { title field.or.null
      sort.format.title
      *
    }
  if$
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {second.presort}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { "\harvardpreambledefs{%" write$ newline$
      preamble$ write$ "}" write$ newline$
      "\harvardpreambletext{%" write$ newline$
      preamble$ write$ "}" write$ newline$ }
  if$
  "\begin{thebibliography}{xx}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}

